Loop-$\mu$P: Residual Scaling and Hyperparameter Transfer in Looped Transformers

Looped Transformers have drawn growing attention because looping improves multi-step reasoning and increases the executed depth of a model without adding parameters. They achieve this by reusing a stack of $L$ layers for $N$ loops. However, increasing the loop count $N$ not only destabilizes training but also shifts the best hyperparameters, so they must be searched again for every loop count. Inspired by Depth-$\mu$P (Yang et al., 2024), which multiplies each residual branch by $L^{-1/2}$ for depth $L$ so that a learning rate tuned on a shallow untied network transfers to a deep one, we study how the residual branches and the learning rate should scale with the loop count $N$. We find that loops cannot simply be treated as extra depth, because the loops share weights. At initialization, distinct layers add nearly uncorrelated increments to the residual stream, so their sum grows as $\sqrt{L}$, whereas a shared layer adds positively correlated increments at every loop, so their sum grows linearly in $N$. For a single layer looped $N$ times, we show in the infinite-width limit that multiplying the residual branch by $1/N$ and keeping the learning rate independent of $N$ is the only parameterization with both a stable forward pass and maximal residual-stream updates. We then generalize the analysis to a stack of $L$ distinct layers looped $N$ times to obtain a parameterization we call Loop-$\mu$P, in which the loop factor $1/N$ combines with the depth factor $L^{-1/2}$. Empirically, we find in language modeling that the base learning rate tuned on the smallest model stays best under Loop-$\mu$P for loop counts up to $8$ and executed depths up to $384$ layers. These results make Loop-$\mu$P a practical recipe for scaling looped Transformers.

==> figures/main_schematic.tikz <==
% Main schematic for "On the Residual Scaling of Looped Transformers".
% Three panels: deep vs. looped residual accumulation, then the loop-scaling
% phase diagram (simplified from sections/Figs/fig_phase_diagram_loop.tex).
% All panels share one y-grid (rows defined below); renders at \linewidth.
\begin{tikzpicture}[
  x=1cm, y=0.90cm,
  font=\sffamily,
  >={Latex[length=2mm,width=1.4mm]},
  % --- palette ---
  paneldeep/.style ={rounded corners=4pt, draw=none, fill=deepblue!4},
  paneloop/.style  ={rounded corners=4pt, draw=none, fill=looporange!5},
  panelphase/.style={rounded corners=4pt, draw=none, fill=ink!3},
  % --- blocks (one style for every weight block) ---
  blk/.style={rounded corners=2.5pt, draw=#1!72!black, fill=#1!12,
    line width=0.7pt, minimum width=0.80cm, minimum height=0.62cm,
    align=center, inner sep=1.5pt, font=\sffamily\small},
  % --- arrows ---
  flow/.style     ={->, draw=ink!45, line width=0.55pt,
                    shorten >=1.2pt, shorten <=1.2pt},
  stepd/.style    ={-{Latex[length=1.7mm,width=1.3mm]},
                    draw=deepblue!72!black,  line width=0.85pt},
  stepl/.style    ={-{Latex[length=1.7mm,width=1.3mm]},
                    draw=looporange!75!black, line width=0.85pt,
                    shorten >=0.6pt, shorten <=0.6pt},
  sumarr/.style   ={-{Latex[length=2.4mm,width=1.9mm]},
                    draw=ink!92, line width=1.4pt},
  origin/.style   ={circle, fill=ink!90, inner sep=0pt, minimum size=2.6pt},
  % --- phase diagram ---
  boundary/.style ={ink!60, dashed, line width=0.6pt},
  axis/.style     ={draw=ink!80, line width=0.6pt},
  tick/.style     ={font=\sffamily\footnotesize, text=ink!90},
  region/.style   ={align=center, font=\sffamily\fontsize{7.3}{8.4}\selectfont, text=ink!85},
  critical/.style ={star, star points=5, star point ratio=2.1,
                    fill=phaseAccent, draw=black, inner sep=0pt, minimum size=8pt},
  % --- typography ---
  ttl/.style    ={font=\sffamily\bfseries\large, text=ink},
  tag/.style    ={font=\sffamily\itshape\small,  text=ink!60},
  math/.style   ={font=\sffamily\small,           text=ink!90},
  rscale/.style ={font=\sffamily\footnotesize,    text=rescale!85!black},
  verdict/.style={font=\sffamily\bfseries\small,  text=#1},
]

\definecolor{deepblue}  {RGB}{ 56, 76,190}
\definecolor{looporange}{RGB}{220,112, 42}
\definecolor{ink}       {RGB}{ 32, 38, 52}
\definecolor{rescale}   {RGB}{170, 80, 30}
\definecolor{phaseStable}  {RGB}{216,237,231}
\definecolor{phaseUnstable}{RGB}{251,232,199}
\definecolor{phaseAccent}  {RGB}{173,102,  0}

% =====================================================
%  SHARED GRID  (y in units of 0.9 cm)
% =====================================================
\def\pwa{5.95}       % panel (a) width
\def\pwb{5.40}       % panel (b) width
\def\pwc{6.23}       % panel (c) width
\def\gap{0.30}       % gap between panels
\def\ph{5.15}        % panel height
\def\px{0.30}        % left text margin
\def\sx{1.72}        % left edge of the right-hand text stack
\def\yTitle{4.75}
\def\yTag{4.30}
\def\yArch{3.60}
\def\yEqA{2.62}
\def\yEqB{2.17}
\def\yNorm{1.52}
\def\yVerd{0.98}
\def\yRule{0.52}

\pgfmathsetmacro{\xb}{\pwa+\gap}
\pgfmathsetmacro{\xc}{\pwa+\pwb+2*\gap}

\fill[paneldeep]  (0,0) rectangle (\pwa,\ph);
\fill[paneloop]   (\xb,0) rectangle (\xb+\pwb,\ph);
\fill[panelphase] (\xc,0) rectangle (\xc+\pwc,\ph);

% =====================================================
%  (a)  DEEP NETWORK  — left panel
% =====================================================
\begin{scope}
  \node[ttl, anchor=west] at (\px, \yTitle) {(a)~Untied residual network};
  \node[tag, anchor=west] at (\px, \yTag)   {$L$ distinct weight matrices};

  % --- architecture: chain of distinct W blocks ---
  \node[blk=deepblue] (b0) at (0.85, \yArch) {$W_0$};
  \node[blk=deepblue, right=0.24cm of b0] (b1) {$W_1$};
  \node[blk=deepblue, right=0.24cm of b1] (b2) {$W_2$};
  \node[font=\sffamily\bfseries, text=ink!45, inner sep=1pt,
        minimum width=0.40cm, right=0.24cm of b2] (bd) {$\cdots$};
  \node[blk=deepblue, right=0.24cm of bd] (b3) {$W_{L-1}$};
  \draw[flow] ($(b0.west)+(-0.30,0)$) -- (b0.west);
  \draw[flow] (b0.east) -- (b1.west);
  \draw[flow] (b1.east) -- (b2.west);
  \draw[flow] (b2.east) -- (bd.west);
  \draw[flow] (bd.east) -- (b3.west);
  \draw[flow] (b3.east) -- ++(0.30,0);

  % --- update equation + inline legend ---
  \node[math, anchor=west] at (\px, \yEqA)
    {$x_{\ell} = x_{\ell-1} + {\color{rescale}c}\, \mathcal{F}_\ell(h_\ell)$};
  \node[rscale, anchor=west] at (\px, \yEqB)
    {${\color{rescale}c}$: branch multiplier,~$h_\ell = W_\ell\, x_{\ell-1}$};

  % --- vector accumulation: random walk with short net displacement ---
  \begin{scope}[shift={(0.36, 0.44)}, scale=0.92]
    \coordinate (s0) at (0.00, 0.00);
    \coordinate (s1) at (0.45, 0.45);
    \coordinate (s2) at (0.12, 0.92);
    \coordinate (s3) at (0.72, 1.10);
    \coordinate (s4) at (1.15, 0.78);
    \coordinate (s5) at (1.02, 0.28);
    \draw[sumarr, shorten >=1.2pt] (s0) -- (s5);
    \draw[stepd] (s0) -- (s1);
    \draw[stepd] (s1) -- (s2);
    \draw[stepd] (s2) -- (s3);
    \draw[stepd] (s3) -- (s4);
    \draw[stepd] (s4) -- (s5);
    \node[origin] at (s0) {};
  \end{scope}

  % --- right-hand stack: norm, verdict, rule ---
  \node[math, anchor=west] at (\sx, \yNorm)
    {$\displaystyle\bigl\|\textstyle\sum_{\ell} \mathcal{F}_\ell(h_\ell)\bigr\| = \Theta(\sqrt{L})$};
  \node[verdict=deepblue!80!black, anchor=west] at (\sx, \yVerd)
    {Random-walk growth};
  \node[math, anchor=west] at (\sx, \yRule)
    {${\color{rescale}c}=a/\sqrt{L}$ bounds the sum};
\end{scope}

% =====================================================
%  (b)  LOOPED NETWORK  — middle panel
% =====================================================
\begin{scope}[shift={(\xb,0)}]
  \node[ttl, anchor=west] at (\px, \yTitle) {(b)~Looped network};
  \node[tag, anchor=west] at (\px, \yTag)   {single shared $W$, reused $N$ times};

  % --- architecture: one block with a feedback arc "x N" ---
  \node[blk=looporange, minimum width=1.30cm] (lw) at (\pwb/2, \yArch) {$W$};
  \draw[flow] ($(lw.west)+(-0.65,0)$) -- (lw.west);
  \draw[flow] (lw.east) -- ++(0.65,0);
  \draw[-{Latex[length=1.8mm,width=1.4mm]},
        draw=looporange!85!black, line width=0.85pt]
    ($(lw.south east)+(-0.20,-0.03)$) .. controls +(0.10,-0.34) and +(-0.10,-0.34) ..
    ($(lw.south west)+(0.20,-0.03)$);
  \node[font=\sffamily\bfseries\footnotesize, text=looporange!90!black, anchor=west]
    at ($(lw.south east)+(-0.10,-0.20)$) {$\times N$};

  % --- update equation + inline legend ---
  \node[math, anchor=west] at (\px, \yEqA)
    {$x_{r} = x_{r-1} + {\color{rescale}c}\, \mathcal{F}(h_r)$};
  \node[rscale, anchor=west] at (\px, \yEqB)
    {${\color{rescale}c}$: branch multiplier,~$h_r = W x_{r-1}$};

  % --- vector accumulation: aligned steps, parallel sum arrow below ---
  \begin{scope}[shift={(0.36, 1.16)}]
    \coordinate (c0) at (0.00, 0.00);
    \coordinate (c1) at (0.24, 0.03);
    \coordinate (c2) at (0.48, 0.02);
    \coordinate (c3) at (0.72, 0.06);
    \coordinate (c4) at (0.96, 0.05);
    \coordinate (c5) at (1.20, 0.09);
    \draw[stepl] (c0) -- (c1);
    \draw[stepl] (c1) -- (c2);
    \draw[stepl] (c2) -- (c3);
    \draw[stepl] (c3) -- (c4);
    \draw[stepl] (c4) -- (c5);
    \node[origin] at (c0) {};
    \draw[sumarr] ($(c0)+(0,-0.40)$) -- ($(c5)+(0,-0.40)$);
    \node[origin] at ($(c0)+(0,-0.40)$) {};
  \end{scope}

  % --- right-hand stack: norm, verdict, rule ---
  \node[math, anchor=west] at (\sx, \yNorm)
    {$\displaystyle\bigl\|\textstyle\sum_r \mathcal{F}(h_r)\bigr\| = \Theta(N)$};
  \node[verdict=looporange!85!black, anchor=west] at (\sx, \yVerd)
    {Linear growth};
  \node[math, anchor=west] at (\sx, \yRule)
    {${\color{rescale}c}=a/N$ bounds the sum};
\end{scope}

% =====================================================
%  (c)  SCALING WITH N  — right panel
%  Plot coordinates are (alpha_N, gamma_N) with c = a N^{-alpha_N} and
%  learning rate eta N^{-gamma_N}; ticks show the rule instead of the exponent.
% =====================================================
\begin{scope}[shift={(\xc,0)}]
  \node[ttl, anchor=west] at (\px, \yTitle) {(c)~Scaling with $N$};
  \node[tag, anchor=west] at (\px, \yTag)   {which rules are stable and keep learning};

  \node[font=\sffamily\small, text=ink, rotate=90] at (0.52, 2.45) {Learning rate};
  \node[font=\sffamily\small, text=ink] at (3.72, 0.22)
    {Branch multiplier ${\color{rescale}c}$};

  \begin{scope}[shift={(1.565cm, 2.593*0.9cm)}, x=2.15cm, y=1.111cm]
    \def\amin{-0.10}\def\amax{2.10}
    \def\gmin{-1.25}\def\gmax{1.10}
    \fill[gray!13]        (\amin,\gmin) rectangle (1,\gmax);
    \fill[phaseStable]    (1,0) rectangle (\amax,\gmax);
    \fill[phaseUnstable]  (1,\gmin) rectangle (\amax,0);
    \draw[boundary] (1,\gmin) -- (1,\gmax);
    \draw[boundary] (1,0) -- (\amax,0);
    \draw[axis] (\amin,\gmax) -- (\amin,\gmin) -- (\amax,\gmin);

    \foreach \a/\lab in {0/{$a$}, 0.5/{$a/\sqrt{N}$}, 1/{$a/N$}, 1.5/{$a/N^{3/2}$}}
      \draw[axis] (\a,\gmin) -- ++(0,-0.07) node[tick, below, inner sep=1.5pt] {\lab};
    \foreach \g/\lab in {-1/{$\eta N$}, 0/{$\eta$}, 1/{$\eta/N$}}
      \draw[axis] (\amin,\g) -- ++(-0.035,0) node[tick, left, inner sep=1.5pt] {\lab};

    \node[region] at (0.42,-0.62) {Initialization\\unstable};
    \node[region] at (1.55,0.55) {Initialization\\stable, but\\updates vanish};
    \node[region] at (1.55,-0.62) {Initialization\\stable, but\\training unstable};

    \node[critical] at (1,0) {};
    \node[font=\sffamily\bfseries\small, text=phaseAccent!80!black, anchor=south east,
          inner sep=1.5pt] at (0.97,0.06) {\LoopmuP};
  \end{scope}
\end{scope}

\end{tikzpicture}

